Engine-fed Kilonovae (Mergernovae) -- I. Dynamical Evolution and Energy Injection / Heating Efficiencies

A binary neutron star merger is expected to be associated by a kilonova, transient optical emission powered by radioactive decay of the neutron-rich ejecta. If the post-merger remnant is a long-lived neutron star, additional energy injection to the ejecta is possible. In this first paper of a series, we study the dynamical evolution of the engine-fed kilonova (mergernova) ejecta in detail. We perform a semi-analytical study of the problem by adopting a modified mechanical blastwave model that invokes interaction between a Poynting-flux-dominated flow and a non-magnetized massive ejecta. Shortly after the engine is turned on, a pair of shocks would be excited. The reverse shock quickly reaches the wind-acceleration region and disappears (in a few seconds), whereas the forward shock soon breaks out from the ejecta (in $10^2$ - $10^3$ seconds) and continues to propagate in the surrounding interstellar medium. Most of the energy injected into the blastwave from the engine is stored as magnetic energy and kinetic energy. The internal energy fraction is $f_{\rm int} < 0.3$ for an ejecta mass equal to $10^{-3}M_{\odot}$. Overall, the energy injecting efficiency $\xi$ is at most $\sim 0.6$ and can be as small as $\sim 0.04$ at later times. Contrary to the previous assumption, efficient heating only happens before the forward shock breaks out of the ejecta with a heating efficiency $\xi_t \sim (0.006 - 0.3)$, which rapidly drops to $\sim 0$ afterwards. The engine-fed kilonova lightcurves will be carefully studied in Paper II.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> response.txt <==
Dear Ms. Williams and Dr. Watts, 
    Thank you for forwarding us the referee's report on our submission entitled "Engine-fed Kilonovae (Mergernovae) - I. Dynamical Evolution and Energy Injection / Heating Efficiencies" by S. Ai, B. Zhang and Zhaohuan Zhu. We thank the referee for helpful comments and suggestions and have carefully revised our manuscript to address the referee's comments. We hereby re-submit the revised version to Monthly Notices of the Royal Astronomical Society. The detailed responses to the referee’s comments are appended below. Thank you very much for your kind consideration.  
Best regards, 
Shunke Ai, Bing Zhang and Zhaohuan Zhu

$-------------------------------------------$  
 Response to the referee’s comments:  
$-------------------------------------------$  

The authors formulate an improved semi-analytic integral solution to the magnetized relativisitic shock equations in order to systematically study the dynamics of engine-fed wind interaction with dynamical ejecta in kilonovae. Energy injection efficiencies are shown for a variety of engine/remnant magnetar luminosities for kinetic, thermal, and magnetic contributions. We believe this model and study will be of great use to the kilonova modeling community, and recommend the work for publication. We ask the authors at least consider the following comments.

We thank the referee for positive opinion on our paper. 

General Comments:
---------------------------

1.) Until results are shown, it may be difficult for readers to obtain a sense of the space and time scales involved in the three phases involved in the calculation. We recommend quoting some space and time scales in either the abstract or introduction, which may in turn help motivate any approximations assumed for the new integral formulation. In particular, there appears to be an assumption about small blastwave thickness relative to the radius of the contact discontinuity, but it is difficult to tell to what degree this assumption may break down versus time (correct us if this is wrong).

2.) Have the authors considered how multi-dimensional mass-flow effects might affect the results of the calculations? Have the authors performed any multi-dimensional Athena++ simulations? What time scale, relative to Fig. 3 for instance, was the Athena++ simulation performed over (and what sort of numerical difficulties were encountered)?

Specific Comments:
---------------------------

1.) Page 1, left column, lines 45-46: We were under the impression that the 2013 observation was not definitively identified as a kilonova, if recalled correctly, due to very limited data for the IR excess.

2.) Page 2, left column, lines 1-4: We think it should be noted that the estimated ejecta mass is highly model-dependent. For instance, multi-dimensional radiative transfer models of the kilonova signal predicted significantly lower mass, and this finding has been motivated by subsequent studies (e.g. Kawaguchi et al 2018, Korobkin et al 2021).

3.) Page 2, right column, lines 16-19: Might it be simpler to rephrase this as the inner radius is where the RS velocity discontinuity vanishes? Is the current statement motivating the inner radius location more than this?

4.) Page 2, right column, line 30: The term "blastwave" is used in the outline above but appears to be first defined here.

5.) Page 2, right column, lines 41-42: This is maybe an interesting comment in the context of typically thinking of ejecta in the late phase as homologous flow, where v = r/t, hence the velocity gradient is ~1/t, where t is the ejecta expansion time. Is there a comparison with this homologous gradient to be made here?

6.) Page 4, right column, lines 36-38: Might it be worthwhile to use "i" and "j" in equations 6-9, and remove the footnote?

7.) Page 5, right column, lines 13-15: Is the thin blastwave assumption used to approximate the non-derivative terms in Eqs. 17 and 18? Also, from the equations it looks like the unsubscripted beta is defined at the contact discontinuity - if so should this be subscripted with "d"? This remark relates to our general comment (1.) on comparing space/time scales of the blastwave region with r_d and t.

8.) Page 5, left column, line 46: It may be worth noting here or earlier that the lab frame is the frame of the central remnant (assuming this is true).

9.) Page 6, right column, line 30 or 31 (just after Eq. 36): "numerically" -> "numerical"

10.) Figure 3: It may be worth having a legend with just solid and dashed lines in at least the upper left panel to delineate magnetic and kinetic energy on the plot. Similar for the upper right panel, but for with or without radiation luminosities.

11.) Caption of Figure 3: From the later discussion, the dashed curves in the right panels are due to radioactivity and photon emission; it may be useful to state this in the caption as well.

12.) Page 9, left column: Between Eqs. 54 and 55, it might be worth reminding the reader that Eqs. 29 and 31 are being used.

13.) Page 9, right column, lines 54-56: Is this to say (also) that energy into the ISM from the FS is immediately radiated away instead of contributing to internal energy, and so the thermal efficiency is not expected to increase again?

14.) Page 10, left column, lines 36-38: The radioactive luminosity assumes some nuclear physics and thermalization models, which may have up to an order of magnitude effect on the radioactive heating (e.g. Zhu et al 2021). Have the authors explored a factor of 10 or so for L_ra in the models?

Figure A2, and Appendix A: What does t going from 0 to 3 correspond to in typical time scales (e.g. a few seconds, or a month)? Also, this is a very nice figure that shows the semi-analytic method improvement, if we understand correctly, and might be worth pointing to in the main body of the text somewhere.
